Low-redshift tests of Newtonian cosmologies with a time-varying gravitational constant

In this work, we investigate Newtonian cosmologies with a time-varying gravitational constant, $G(t)$. We examine whether such models can reproduce the low-redshift cosmological observations without a cosmological constant, or any other sort of explicit dark energy fluid. Starting with a modified Newton's second law, where $G$ is taken as a function of time, we derive the first Friedmann--Lema{\^i}tre equation, where a second parameter, $G^*$, appears as the gravitational constant. This parameter is related to the original $G$ from the second law, which remains in the acceleration equation. We use this approach to reproduce various cosmological scenarios that are studied in the literature, and we test these models with low-redshift probes: type-Ia supernovae (SNIa), baryon acoustic oscillations, and cosmic chronometers, taking also into account a possible change in the supernovae intrinsic luminosity with redshift. As a result, we obtain several models with similar $\chi^2$ values as the standard $\Lambda$CDM cosmology. When we allow for a redshift-dependence of the SNIa intrinsic luminosity, a model with a $G$ exponentially decreasing to zero while remaining positive (model 4) can explain the observations without acceleration. When we assume no redshift-dependence of SNIa, the observations favour a negative $G$ at large scales, while $G^*$ remains positive for most of these models. We conclude that these models offer interesting interpretations to the low-redshift cosmological observations, without needing a dark energy term.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
